Radix Conversion for IEEE754-2008 Mixed Radix Floating-Point Arithmetic

Conversion between binary and decimal floating-point representations is ubiquitous. Floating-point radix conversion means converting both the exponent and the mantissa. We develop an atomic operation for FP radix conversion with simple straight-line algorithm, suitable for hardware design. Exponent conversion is performed with a small multiplication and a lookup table. It yields the correct result without error. Mantissa conversion uses a few multiplications and a small lookup table that is shared amongst all types of conversions. The accuracy changes by adjusting the computing precision.

==> images/ManVSCompArrows.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ManVSCompArrows.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{640bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.625)%
    \put(0,0){\includegraphics[width=\unitlength]{ManVSCompArrows.pdf}}%
    \put(0.2875,0.4625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.65}}}%
    \put(0.7375,0.4625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-0.101(0011)}}}%
    \put(0.175,0.3875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{37}}}%
    \put(0.6625,0.3875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100101}}}%
    \put(0.0375,0.4375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10.5}}}%
    \put(0.5625,0.4375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1010.1}}}%
    \put(0.2,0.5625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9.2}}}%
    \put(0.675,0.5375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1001.(0011)}}}%
    \put(0.1,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.6,0.4875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
  \end{picture}%
\endgroup%


==> images/algo1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algo1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27558594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.14232805)%
    \put(0,0){\includegraphics[width=\unitlength]{algo1.pdf}}%
    \put(0.36285714,1.03481482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{multiply by}}}%
    \put(0.28222222,0.9810582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{precomputed const}}}%
    \put(0.34941799,0.92730159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lfloor \log_{10}(2) \cdot 2^{\lambda} \rfloor $}}}%
    \put(0.38973545,0.7794709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{right shift}}}%
    \put(0.40317461,0.71227513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{on $\lambda$ bits}}}%
    \put(0.2015873,0.52412698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{get $m^*(E)$}}}%
    \put(0.2015873,0.45693122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{from table}}}%
    \put(0.68539683,0.59132275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{add const}}}%
    \put(0.68539683,0.52412698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lfloor\log_{10}(m)\rfloor$}}}%
    \put(0.41661376,0.21502645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{if $(m > m^*)$}}}%
    \put(0.45693122,0.14783069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{add 1}}}%
    \put(0.07391534,0.98105821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E$}}}%
    \put(0.11423281,0.18142857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.38301588,0.0268783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{result}}}%
  \end{picture}%
\endgroup%


==> images/algo2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algo2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27558594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96089948)%
    \put(0,0){\includegraphics[width=\unitlength]{algo2.pdf}}%
    \put(0.28222222,0.81978836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decompose to}}}%
    \put(0.12095238,0.75259259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2^{n_k}q_k+2^{n_{k-1}}q_{k-1} + \cdots + 2^{n_1}q_1+q_0$
}}}%
    \put(0.02687831,0.60476191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{get $5^{q_k}$}}}%
    \put(0.23518519,0.60476191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{get $5^{q_{k-1}}$}}}%
    \put(0.5778836,0.60476191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{get $5^{q_1}$}}}%
    \put(0.81306879,0.60476191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{get $5^{q_0}$}}}%
    \put(0.45021164,0.60476191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.02956614,0.47037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{square}}}%
    \put(0.02284656,0.42333333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_k$ times}}}%
    \put(0.254,0.47037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{square}}}%
    \put(0.23115344,0.42333333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_{k-1}$ times}}}%
    \put(0.5778836,0.47037037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{square}}}%
    \put(0.55772487,0.42333333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_{1}$ times}}}%
    \put(0.47037037,0.44349206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.12767196,0.28222223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{multiply}}}%
    \put(0.51068783,0.16798943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{multiply}}}%
    \put(0.69749207,0.09541799){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{multiply}}}%
    \put(0.34941799,0.20830688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.65851852,0.01343915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{result}}}%
    \put(0.40317461,0.92058201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
  \end{picture}%
\endgroup%


==> images/algo22.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algo22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27558594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.4142857)%
    \put(0,0){\includegraphics[width=\unitlength]{algo22.pdf}}%
    \put(0.33732483,1.00810832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26676693\unitlength}\raggedright Decompose $B$\end{minipage}}}%
    \put(0.31219462,0.95688131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decompose $B$ to
$B=2^{n_k}q_k+2^{n_{k-1}}q_{k-1}+\ldots+2^{n_1}q_1+q_0$}}}%
  \end{picture}%
\endgroup%


==> images/fpnumber.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fpnumber.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{520bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15384615)%
    \put(0,0){\includegraphics[width=\unitlength]{fpnumber.pdf}}%
    \put(0.06989629,0.07692307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pm$}}}%
    \put(0.38461538,0.07692307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mantissa}}}%
    \put(0.13846154,0.07692307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Exp}}}%
    \put(0.11761538,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11 bits}}}%
    \put(0.38461538,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{52+1 bits}}}%
  \end{picture}%
\endgroup%

